Accurate and Efficient Modeling of 802.15.4 Unslotted CSMA/CA through Event Chains Computation

Many analytical models have been proposed for evaluating the performance of event-driven 802.15.4 Wireless Sensor Networks (WSNs), in Non-Beacon Enabled (NBE) mode. However, existing models do not provide accurate analysis of large-scale WSNs, due to tractability issues and/or simplifying assumptions. In this paper, we propose a new approach called Event Chains Computation (ECC) to model the unslotted CSMA/CA algorithm used for channel access in NBE mode. ECC relies on the idea that outcomes of the CSMA/CA algorithm can be represented as chains of events that subsequently occur in the network. Although ECC can generate all the possible outcomes, it only considers chains with a probability to occur greater than a pre-defined threshold to reduce complexity. Furthermore, ECC parallelizes the computation by managing different chains through different threads. Our results show that, by an appropriate threshold selection, the time to derive performance metrics can be drastically reduced, with negligible impact on accuracy. We also show that the computation time decreases almost linearly with the number of employed threads. We validate our model through simulations and testbed experiments, and use it to investigate the impact of different parameters on the WSN performance, in terms of delivery ratio, latency, and energy consumption.

==> Images/2/VAR-PARAM-10nodi/macMAXBackoffs.txt <==
#Ana Sim
1	9.3254		9.35865		8.02572		8.03806		0.463446	0.463785
2	15.54		16.908		10.4541		10.899		0.692759	0.722077
3	18.2988		19.6403		12.4606		12.834		0.929462	0.970839
4	20.2279		21.2228		13.5302		13.9314		1.08275		1.13474

==> Images/2/VAR-PARAM-10nodi/macMaxFrameRetries.txt <==
#Ana Sim

1  9.3254	9.35865		8.02572		8.03806		0.463446	0.463785
2  9.93116	9.9541		8.61493		8.61383		0.4766		0.4766
3  10.0108	10.0325		8.7391		8.73133		0.47839		0.478124
4  10.0209	10.0446		8.76143		8.76217		0.478616	0.478796



==> Images/2/VAR-PARAM-10nodi/macMinBE.txt <==
#Ana Sim
1	1.92604		1.9242		10.2842		10.2762		1.36015		1.35847
2	7.1669		7.1362		9.22702		9.21671		0.717691	0.718243
3	15.76		17.2423		10.4488		10.9543		0.636887	0.66405
4	18.1031		19.8539		10.2697		10.8381		0.569192	0.600704




==> Images/2/VAR-PARAM-20nodi/macMAXBackoffs.txt <==
#Ana Sim
1	4.50854		4.52968 	9.63264		9.66554		0.7864		0.7888
2	7.3404          7.8655          13.5191         13.8138         1.24544         1.27148
3	8.42498         8.47295         15.859          15.8745         1.70063         1.72174
4	8.75175         8.9714          16.9179         17.3288         2.002           2.04208

==> Images/2/VAR-PARAM-20nodi/macMaxFrameRetries.txt <==
#Ana Sim

1        4.50854	4.52968 	9.63264		9.6654 		0.7864  	0.7808
2        5.00956        5.0385          10.426          10.4355         0.808           0.808153
3        5.07779        5.1048          10.6105         10.6116         0.811031        0.810975
4        5.08653        5.1103          10.6452         10.639          0.811407        0.81087



==> Images/2/VAR-PARAM-20nodi/macMinBE.txt <==
#Ana Sim
1	 1.05755	1.061 		10.5551		10.5549		2.66641 	2.66595
2	 2.48144        2.4853          10.4138         10.4134         1.29665         1.2964
3	 7.48655        8.12675         12.8499         13.2471         1.04902         1.07616
4	 9.10975        9.7683          12.8987         13.2622         0.942459        0.974839




==> Images/3/Parallel-Ana/10.txt <==
# Threads  Time
5 381
10 205
15 141
20 107


==> Images/3/Parallel-Ana/30.txt <==
# Threads  Time
5 1075
10 579
15 398
20 303


==> Images/3/Parallel-Ana/50.txt <==
5 1156
10 636
15 449
20 348

